SWE-MeM: Learning Adaptive Memory Management for Long-Horizon Coding Agents

Long-horizon software engineering agents often need to manage lengthy and noisy interaction histories under limited context budgets. Existing memory management methods typically rely on static compression workflows or impose rigid constraints on compression timing and granularity. Moreover, these approaches fail to jointly optimize memory management and issue resolution capabilities to improve performance while reducing token usage. We present SWE-MeM, a training framework for proactive and on-demand memory management in software engineering agents. SWE-MeM provides a flexible memory tool that lets agents decide when, what, and how to compress based on trajectory state, task progress, and remaining context budget. We train agents with synthesized proactive memory-management trajectories and Memory-aware GRPO, which jointly optimizes memory management and issue resolution through memory-aware trajectory splitting and step-level credit assignment. On SWE-Bench Verified, SWE-MeM achieves 43.4% and 60.2% resolve rate with 4B and 30B models, respectively, outperforming existing memory management baselines in both performance and efficiency.

==> sections/casestudyexamples/case4.txt <==
[analysis]
So far in this trajectory, I've moved through understanding, exploration, and early verification. In round 1 I restated the issue and constraints. Rounds 2--28 (now already compressed by the user) covered initial repo inspection and locating the key code paths: `Axes.clear`/`Axes.cla` in `lib/matplotlib/axes/_base.py` and `Axis.clear` in `lib/matplotlib/axis.py`, plus the shared-axis machinery using `_sharex`, `_sharey`, `_shared_axes`, and `cbook.Grouper`. In rounds 29--40 I created several small reproduction/debug scripts (`reproduce_issue.py`, `reproduce_issue2.py`, `reproduce_issue3.py`, `test_visual_issue.py`) to observe behavior with `clear()` and shared axes, and confirmed that in this older Matplotlib (1.3.1) the behavior is different from the reported 3.4.2 bug but still shows tick-label issues. In rounds 46--50 and 61--62 I dug deeper into `Axes.cla`, `sharex`, `sharey`, and tick labels, and in rounds 57--60 I ran the project's existing tests, including those around `cla`, shared axes, and autoscaling, all of which currently pass. In rounds 61--62 I wrote `debug_tick_visibility.py` to compare tick label counts and visibility before and after `clear()` on a 2x2 shared grid and saw that after `clear()` all axes incorrectly show xtick labels, whereas before `clear()` the expected pattern is that only the bottom row shows them.

Looking critically at the current state, there are several gaps. First, I haven't implemented any fix yet; the code is still at the exploratory/debugging stage. Second, my understanding of the root cause is still incomplete: I've identified that `Axes.cla` calls `Axis.clear()` on the x/y axes and then re-invokes `sharex`/`sharey`, but I haven't yet demonstrated conclusively how this leads to tick labels being shown when they should be hidden. I have strong evidence that the bug is real and reproducible in this repo (round 62), but I haven't tied that to a specific line in the code that changed between 3.4.1 and 3.4.2. Third, I haven't run the full test suite; I only ran `test_axes.py` with specific `-k` filters, and those all passed, which is good but doesn't guarantee that the specific shared-axis tick-label behavior is covered by tests. Fourth, I haven't yet checked whether any tests have been added specifically for this issue (the user said tests are already updated, but I only ran a subset). Finally, I haven't yet designed and applied a minimal patch--no changes to library code have been made--so all of my analysis is theoretical so far.

Going forward, the pending tasks are clear. I need to (1) pinpoint the exact root cause in the code: likely in `Axes.cla` or in the shared-axis helper logic (e.g., `sharex`/`sharey` or `Grouper`) that controls tick-label visibility; (2) design a minimal fix that restores the 3.4.1 behavior after `clear()` on shared axes, ensuring that labels on "edge" axes (top row, right column) remain hidden; (3) implement that patch in the appropriate non-test file (likely in `axes/_base.py` and/or `axis.py`); (4) re-run the reproduction scripts (`test_tick_visibility.py`, `debug_tick_visibility.py`, and the bug-report-style script I haven't yet created) to verify that the bug is fixed; and (5) run the relevant tests again, especially `lib/matplotlib/tests/test_axes.py` and perhaps any new tests the user added for this issue, plus maybe `test_ticker.py` if they touch tick behavior. I also need to consider edge cases: non-shared axes should still behave as before, and clearing and re-plotting should not affect limits or inversion flags.

If I were to hand these tasks off to another person who only sees a compressed trajectory, they would absolutely need some specific information. To write the patch, they must know the current behavior of `Axes.cla` and `Axis.clear` (rounds 8--15 and 46--48), the semantics of `_sharex`, `_sharey`, `_shared_axes`, and `Grouper` (rounds 16--23 and 63), and the observed behavior from `debug_tick_visibility.py` (round 62) that shows tick labels incorrectly appearing after `clear()` on a 2x2 shared grid. They also need to know that all existing tests in `test_axes.py` pass (rounds 57--60), so any fix must preserve that. For running tests, they need to understand which tests are relevant: the shared-axis tests and the `cla` tests in `test_axes.py` (round 59). For implementing the fix, they need to know the exact reproduction scenario: `plt.subplots(2, 2, sharex=True, sharey=True)` followed by `ax.clear()` and `ax.plot(x, y)` (rounds 54, 61--62). For edge cases, they need awareness that non-shared axes and inversion behavior are already covered by existing tests (round 59).

Given these information needs, I should compress a range that mostly contains exploratory scripts and outputs whose detailed content isn't essential, while preserving the key discoveries and code snippets. The user already compressed rounds 2--28, so that's off-limits for partial overlap. The later rounds (57--65) are still active and I want to keep them as-is for now since they contain test runs and the latest `debug_tick_visibility.py` output. The mid-range rounds 29--40 are heavy on ad-hoc scripts (`reproduce_issue*.py`, `test_visual_issue.py`) and their outputs, which were useful at the time but don't need to be preserved verbatim; the main lessons from those runs are already captured in my reasoning. Rounds 41--45 contain some direct code viewing (`sharex`/`sharey`), but those snippets are short and still relevant, so I prefer to keep them uncompressed. Rounds 46--50 include a large `cla()` dump and `sharex`/`sharey` dumps; I'd like to preserve those verbatim because they're directly relevant to designing the patch. Rounds 51--54 are mostly thought-tool calls and yet another reproduction script (`test_exact_issue.py`); the essential insight is that the bug is reproducible and tick labels behave as described, but the script itself can be summarized. Rounds 56--60 are important test runs and should be kept verbatim.

So the best compression candidate is rounds 29--40. This range doesn't overlap the already-compressed 2--28, covers a substantial chunk of tokens, and is mostly exploratory scripts and outputs. Within 29--40, some content needs to be preserved more carefully: the fact that `reproduce_issue.py` and `reproduce_issue2.py` show tick labels appearing after `clear()` (even if the exact outputs aren't needed), and that `test_visual_issue.py` confirms the behavior difference between "with clear" and "without clear" plots. The detailed printouts of tick label counts and texts can be summarized while retaining the key findings. The exact code of those scripts can be heavily compressed, since I've already internalized their purpose and behavior and can reconstruct them if needed. No critical stack traces or error messages appear in these rounds; they're mostly stdout and file creation.

Therefore, I will compress rounds 29--40 into a merged summary that preserves the important conclusions (bug reproduced in this repo, behavior differs from 3.4.2 but still wrong) and omits the verbose script bodies and console outputs.

[start_round_number]
29

[end_round_number]
40

[content]
**Rounds 29--40 (Merged)** -- Exploratory reproduction scripts and initial observations

- **Action:**
  Created several standalone Python scripts in `/testbed` to reproduce and inspect the `clear()`/shared-axes behavior:
  - `reproduce_issue.py` and `reproduce_issue2.py` (rounds 29--32): used `plt.subplots(2, 2, sharex=True, sharey=True)` with `ax.clear()` followed by `ax.plot(x, y)` and printed/inspected axis visibility and tick label counts.
  - `reproduce_issue3.py` (round 33--34): compared plots with and without `clear()` and printed internal state (`_sharex`, `_sharey`, visibility).
  - `debug_shared_axes.py` (round 37--38): probed tick counts and axis visibility before/after plotting and after `clear()` on a shared 2x2 grid.
  - `test_visual_issue.py` (round 39--40): created simple 1x2 and 2x2 subplot layouts, saved images, and printed tick label texts and counts.

- **Results/Findings & Relevance:**
  - All these scripts confirmed that in this repository (Matplotlib 1.3.1) the behavior is different from the 3.4.2 bug report but still incorrect: after `ax.clear()` on shared axes, tick labels and tick counts behave oddly, and the visual appearance includes unwanted ticks and labels.
  - Detailed console output (exact tick label texts, counts, and paths) is not needed going forward; the key takeaway is that `clear()` on shared axes causes tick labels to appear or change behavior in ways that should not occur.
  - The scripts were useful for initial diagnosis but are not required to be preserved verbatim; their main contribution is the confirmation that the bug is reproducible and that tick label behavior is affected by `clear()` on shared axes.

[remaining_work]
I have completed the early phases: understanding the issue (Phase 1), basic environment and test setup (Phase 2), exploration of relevant code (`Axes.clear`/`Axes.cla`, `Axis.clear`, shared-axis machinery) and creation of several reproduction/debug scripts (Phase 3 and 4), and partial test execution (Phase 2/7) with `pytest` runs on `test_axes.py` focused on shared axes and `cla`. I have also started Phase 5 by analyzing the behavior of `Axes.cla`, `sharex`/`sharey`, and tick labels, and by confirming the bug with `debug_tick_visibility.py` (round 62), which shows that after `ax.clear()` on a 2x2 shared grid, all axes incorrectly display xtick labels while only the bottom row should show them.

There are still unresolved issues: I have not yet pinpointed the exact root cause in the code, have not implemented any fix, and have not run the full test suite or any newly added tests for this issue. I haven't validated that a future patch will not regress other behaviors (like axis inversion or non-shared axes). The main gap is that my analysis is still conceptual; I know that `Axes.cla` calls `Axis.clear()` and then re-invokes `sharex`/`sharey`, but I haven't yet proven how that leads to tick labels not being hidden after `clear()`.

Next, I will: (1) revisit the code in `lib/matplotlib/axes/_base.py` and `lib/matplotlib/axis.py` (notably `Axes.cla`, `Axis.clear`, `sharex`, `sharey`, and tick label visibility logic, as examined in rounds 46--48 and 65) to identify the precise mechanism that should hide tick labels on shared axes after `clear()`; (2) design a minimal patch that restores the 3.4.1 behavior (e.g., by ensuring tick label visibility is reset or re-applied correctly when axes are re-shared in `cla`, or by adjusting how `Axis.clear` interacts with shared axes); (3) implement this patch in the appropriate non-test files (likely `axes/_base.py` and possibly `axis.py`); (4) re-run the key reproduction scripts `test_tick_visibility.py` and `debug_tick_visibility.py` (rounds 47--48 and 61--62) to confirm that after `clear()` on shared axes, tick labels appear only on the correct axes; and (5) re-run the relevant tests in `lib/matplotlib/tests/test_axes.py` (rounds 57--60) and any new tests the user added for this issue, plus consider running `test_ticker.py` if it touches tick behavior, to ensure no regressions.

